Direct computation of magnetic surfaces in Boozer coordinates and coil optimization for quasi-symmetry

We propose a new method to compute magnetic surfaces that are parametrized in Boozer coordinates for vacuum magnetic fields. We also propose a measure for quasi-symmetry on the computed surfaces and use it to design coils that generate a magnetic field that is quasi-symmetric on those surfaces. The rotational transform of the field and complexity measures for the coils are also controlled in the design problem. Using an adjoint approach, we are able to obtain analytic derivatives for this optimization problem, yielding an efficient gradient-based algorithm. Starting from an initial coil set that presents nested magnetic surfaces for a large fraction of the volume, our method converges rapidly to coil systems generating fields with excellent quasi-symmetry and low particle losses. In particular for low complexity coils, we are able to significantly improve the performance compared to coils obtained from the standard two-stage approach, e.g.~reduce losses of fusion-produced alpha particles born at half-radius from $17.7\%$ to $6.6\%$. We also demonstrate 16-coil configurations with alpha loss < $1\%$ and neoclassical transport magnitude $\epsilon_{\mathrm{eff}}^{3/2}$ less than approximately $5\times 10^{-9}.$

==> computing_surfaces/pb2/data/i_10.txt <==
1.619999960339210121e-01 4.152319086621552024e-01
2.424615331578832966e-01 4.162797068469485384e-01
3.229230700057852954e-01 4.171978398886448947e-01
4.033846060379615017e-01 4.180258905738120645e-01
4.838461400091591535e-01 4.187922532299210299e-01
5.643076695561107803e-01 4.195175850191298905e-01
6.447691904157486498e-01 4.202171323408730452e-01
7.252306946394961873e-01 4.209022901491860091e-01
8.056921675497136226e-01 4.215816033822755160e-01
8.861535853801640883e-01 4.222613460237421013e-01
9.666149213218403480e-01 4.229459218036066281e-01
1.047076173421963130e+00 4.236387172447018123e-01
1.127537408939116359e+00 4.243439935309356592e-01
1.207998756574842014e+00 4.250683495943960999e-01
1.288460276612918287e+00 4.258181304668514633e-01
1.368921873482908502e+00 4.265953356317377376e-01
1.449383414942911896e+00 4.274000531911575917e-01
1.529844824334851472e+00 4.282341572896062321e-01
1.610306069122476869e+00 4.291013432850495080e-01
1.690767137162702882e+00 4.300062238239574786e-01
1.771228024666009260e+00 4.309538488722378657e-01
1.851688730034750208e+00 4.319495643843360710e-01
1.932149249318729112e+00 4.329990186611218927e-01
2.012609571927166385e+00 4.341082217838769797e-01
2.093069676222939712e+00 4.352836173519298857e-01
2.173529524776473654e+00 4.365321493259740615e-01
2.253989058931428424e+00 4.378613181245838426e-01
2.334448192029419111e+00 4.392792255888364750e-01
2.414906800115622421e+00 4.407946098665114221e-01
2.495364708128301690e+00 4.424168690239471124e-01
2.575821668377707319e+00 4.441560649815400330e-01
2.656277326577496378e+00 4.460228835690004390e-01
2.736731169588603407e+00 4.480284959136378031e-01
2.817182451973255120e+00 4.501842170713056812e-01
2.897630117000268513e+00 4.525008145293666351e-01
2.978072787724230341e+00 4.549874193394988220e-01
3.058509024670589049e+00 4.576506027049083714e-01
3.138938105201037221e+00 4.604955339764872924e-01
3.219361104433135612e+00 4.635314057843754054e-01
3.299780799576161439e+00 4.667780003923509557e-01


==> computing_surfaces/pb2/data/i_15.txt <==
1.619999999867061946e-01 4.152319104507350978e-01
2.424615384467327661e-01 4.162799294507817383e-01
3.229230769059441841e-01 4.171982783205049894e-01
4.033846153645028743e-01 4.180265342224708802e-01
4.838461538205648949e-01 4.187930859149774920e-01
5.643076922660892336e-01 4.195185981204373471e-01
6.447692306716055199e-01 4.202183732050557841e-01
7.252307689403206803e-01 4.209039992212058046e-01
8.056923067646390990e-01 4.215845500319044259e-01
8.861538431339220923e-01 4.222675400586936023e-01
9.666153744419976324e-01 4.229598334074837207e-01
1.047076886131677487e+00 4.236687512524892063e-01
1.127538309406266537e+00 4.244031298569411192e-01
1.207999307455313698e+00 4.251656180485563485e-01
1.288459346965274088e+00 4.259131240884357350e-01
1.368920022838513884e+00 4.266324038015405495e-01
1.449383637407031022e+00 4.274066491898399489e-01
1.529846523617872656e+00 4.282594806883123773e-01
1.610307879489827343e+00 4.291227791723816187e-01
1.690769410314279853e+00 4.300293592185627234e-01
1.771231013029731294e+00 4.309803674381575966e-01
1.851692572464681774e+00 4.319778534753489496e-01
1.932154082694162112e+00 4.330278263290842644e-01
2.012615568689884338e+00 4.341372404004815166e-01
2.093077049151843116e+00 4.353131252998244105e-01
2.173538530500667143e+00 4.365626896091985287e-01
2.254000009559140150e+00 4.378935673522502126e-01
2.334461476410494285e+00 4.393140078708832608e-01
2.414922915735981945e+00 4.408330124762642743e-01
2.495384307012848080e+00 4.424604600913844554e-01
2.575845624213859431e+00 4.442072662282958162e-01
2.656306834719136312e+00 4.460856257148879678e-01
2.736767892999781626e+00 4.481094027410784664e-01
2.817228714706448756e+00 4.502947357652803961e-01
2.897689109835765553e+00 4.526609383560522004e-01
2.978148665695818487e+00 4.552319387096205316e-01
3.058606539413164072e+00 4.580387337932888547e-01
3.139060933079637294e+00 4.611225541853299359e-01
3.219507636475705148e+00 4.645318081323027704e-01
3.299936394380420079e+00 4.682672542935336080e-01


==> computing_surfaces/pb2/data/i_20.txt <==
1.619999999999970630e-01 4.152318712604746720e-01
2.424615384615377012e-01 4.162798904340189732e-01
3.229230769230748144e-01 4.171982389728768892e-01
4.033846153846136762e-01 4.180264939200192265e-01
4.838461538461485412e-01 4.187930439302218200e-01
5.643076923076748574e-01 4.195185536484232203e-01
6.447692307691083036e-01 4.202183254915211608e-01
7.252307692300477004e-01 4.209039482184401271e-01
8.056923076885693646e-01 4.215844994560516423e-01
8.861538461340574546e-01 4.222675114495403337e-01
9.666153845035004855e-01 4.229599346548900130e-01
1.047076922336594995e+00 4.236695561616783401e-01
1.127538455186150923e+00 4.244082602882265354e-01
1.207999919434517233e+00 4.252020479278076359e-01
1.288460237662707897e+00 4.260770444953935754e-01
1.368918832137320019e+00 4.268262526515707589e-01
1.449380822673651981e+00 4.275179147890262321e-01
1.529845308253868774e+00 4.282699582174452346e-01
1.610309273486589809e+00 4.291132229439414969e-01
1.690771962188134747e+00 4.299902821920328910e-01
1.771233296188111206e+00 4.309058833586855153e-01
1.851693923634371464e+00 4.318869721703831877e-01
1.932154675275266964e+00 4.329430112490281202e-01
2.012615785189887152e+00 4.340675159489658097e-01
2.093077119221832039e+00 4.352576519263195443e-01
2.173538556310315784e+00 4.365183057036179370e-01
2.254000038970045416e+00 4.378575007838257926e-01
2.334461541540218121e+00 4.392842520947378149e-01
2.414923051025434475e+00 4.408081897094121016e-01
2.495384558602866676e+00 4.424396548654277450e-01
2.575846055212410946e+00 4.441899109655037536e-01
2.656307527989858919e+00 4.460714277864865629e-01
2.736768955686827542e+00 4.480982791544280142e-01
2.817230307275741641e+00 4.502867344591381382e-01
2.897691606373365758e+00 4.526564279431383730e-01
2.978153129512572050e+00 4.552344295690988751e-01
3.058614625504762596e+00 4.580598448632676178e-01
3.139075610678579764e+00 4.611899769354831369e-01
3.219535621733431885e+00 4.647362458940089702e-01
3.299989024588457553e+00 4.689310843418166841e-01


==> computing_surfaces/pb2/data/i_25.txt <==
1.619999999999997831e-01 4.152318711475579960e-01
2.424615384615352032e-01 4.162798903579517651e-01
3.229230769230734266e-01 4.171982389414645720e-01
4.033846153846154525e-01 4.180264939382219991e-01
4.838461538461537037e-01 4.187930440006561450e-01
5.643076923076931761e-01 4.195185537710404144e-01
6.447692307692235447e-01 4.202183256629661856e-01
7.252307692307239373e-01 4.209039484325899916e-01
8.056923076922969384e-01 4.215844997149331141e-01
8.861538461537438183e-01 4.222675118535369476e-01
9.666153846144844852e-01 4.229599361662577106e-01
1.047076923067066234e+00 4.236695682903079963e-01
1.127538461406218717e+00 4.244084055349978679e-01
1.207999996425759948e+00 4.252049052167911625e-01
1.288461122384281454e+00 4.261682254142550863e-01
1.449380701906642477e+00 4.277329753863919892e-01
1.690773239029784492e+00 4.297679267634711420e-01
1.771234287768888693e+00 4.307322658850589736e-01
1.851693663294762482e+00 4.317657655176857512e-01
1.932154142488409665e+00 4.328836833882647173e-01
2.012615453899235796e+00 4.340420249439616018e-01
2.093076940989473389e+00 4.352460094599612250e-01
2.173538463778284857e+00 4.365125002484694372e-01
2.253999994784416927e+00 4.378543860559866441e-01
2.334461526626432359e+00 4.392825015596197868e-01
2.414923055476640545e+00 4.408072039273396303e-01
2.495384577039123641e+00 4.424391493022112321e-01
2.575846090988579640e+00 4.441897502709913348e-01
2.656307635531214295e+00 4.460716686071212744e-01
2.736769221031434718e+00 4.480993592513105028e-01
2.817230729288549895e+00 4.502893933293767859e-01
2.897692135836821503e+00 4.526627073054171335e-01
2.978153140016218003e+00 4.552460267473821265e-01
3.058614480623460086e+00 4.580610542329603962e-01
3.139076810492844150e+00 4.611957212813954654e-01
3.219536928762886330e+00 4.647453252821313607e-01
3.299998164078306040e+00 4.690133864346082704e-01


==> computing_surfaces/pb2/data/i_5.txt <==
1.619715852770599318e-01 4.153194889232913467e-01
2.424299274833414397e-01 4.163443558214853235e-01
3.228878965224130093e-01 4.172415918404541180e-01
4.033450045237230719e-01 4.180498683019954198e-01
4.838008185951825912e-01 4.187969764563801989e-01
5.642549797594774708e-01 4.195032202739670257e-01
6.447071961875462387e-01 4.201836848021911486e-01
7.251572229159676253e-01 4.208497785289304627e-01
8.056048378962304968e-01 4.215103027922935675e-01
8.860498199150464993e-01 4.221722082772038087e-01
9.664919304577540560e-01 4.228411403969454807e-01
1.046930899481095967e+00 4.235218393016715321e-01
1.127366414038376785e+00 4.242184379348627465e-01
1.207798108347551080e+00 4.249346876069594603e-01
1.288225553892302200e+00 4.256741316977423750e-01
1.368648248300021075e+00 4.264402423730426217e-01
1.449065601944317772e+00 4.272365314437216455e-01
1.529476921424116398e+00 4.280666439657240807e-01
1.609881389256033524e+00 4.289344414424053897e-01
1.690278039276364552e+00 4.298440801790314736e-01
1.770665727387912503e+00 4.308000891903021046e-01
1.851043097422002681e+00 4.318074507927059935e-01
1.931408542056559874e+00 4.328716853327804759e-01
2.011760159007300430e+00 4.339989391167011212e-01
2.092095703200858470e+00 4.351960712455188451e-01
2.172412536482778211e+00 4.364707306699903144e-01
2.252707577738047195e+00 4.378314096437408431e-01
2.332977258134219856e+00 4.392874548322284745e-01
2.413217488338977645e+00 4.408490143645203974e-01
2.493423646457043841e+00 4.425269004193685407e-01
2.573590596115669982e+00 4.443323545625936233e-01
2.653712742404187530e+00 4.462767170232402880e-01
2.733784128182200401e+00 4.483710173700301005e-01
2.813798564146258840e+00 4.506255132074337699e-01
2.893749773277732640e+00 4.530491916936258967e-01
2.973631514741373216e+00 4.556492013768793092e-01
3.053437635440834796e+00 4.584300904755733708e-01
3.133161983362143577e+00 4.613926010635699959e-01
3.212798118063531660e+00 4.645316571763825619e-01
3.292338799490864165e+00 4.678332262658568275e-01


==> computing_surfaces/pb2/data/res_10.txt <==
1.619999960339210121e-01 2.377570693572993166e-03
2.424615331578832966e-01 2.529172995381701212e-03
3.229230700057852954e-01 2.715510097126281816e-03
4.033846060379615017e-01 2.943724481194871703e-03
4.838461400091591535e-01 3.238950071965280512e-03
5.643076695561107803e-01 3.654181519135322239e-03
6.447691904157486498e-01 4.274697497797350261e-03
7.252306946394961873e-01 5.217377289420442078e-03
8.056921675497136226e-01 6.628869227136457987e-03
8.861535853801640883e-01 8.675795446240716288e-03
9.666149213218403480e-01 1.150224914397475137e-02
1.047076173421963130e+00 1.513302326587191715e-02
1.127537408939116359e+00 1.935482976300616220e-02
1.207998756574842014e+00 2.369904083029347741e-02
1.288460276612918287e+00 2.766224621612870666e-02
1.368921873482908502e+00 3.104194685227900166e-02
1.449383414942911896e+00 3.399440768367483628e-02
1.529844824334851472e+00 3.683913029014203311e-02
1.610306069122476869e+00 3.990463264832116302e-02
1.690767137162702882e+00 4.346296797235704723e-02
1.771228024666009260e+00 4.770620367398181044e-02
1.851688730034750208e+00 5.274575270471609095e-02
1.932149249318729112e+00 5.862843615748361548e-02
2.012609571927166385e+00 6.536128316742245703e-02
2.093069676222939712e+00 7.293651966801313613e-02
2.173529524776473654e+00 8.135172973418471065e-02
2.253989058931428424e+00 9.062420365622686491e-02
2.334448192029419111e+00 1.008007631404392868e-01
2.414906800115622421e+00 1.119650449121925573e-01
2.495364708128301690e+00 1.242442310577253073e-01
2.575821668377707319e+00 1.378171356693825012e-01
2.656277326577496378e+00 1.529255414442391714e-01
2.736731169588603407e+00 1.698904452260825426e-01
2.817182451973255120e+00 1.891333939954503995e-01
2.897630117000268513e+00 2.111977321783694850e-01
2.978072787724230341e+00 2.367503014635141401e-01
3.058509024670589049e+00 2.665176594848782110e-01
3.138938105201037221e+00 3.010927624505851385e-01
3.219361104433135612e+00 3.406163874569010930e-01
3.299780799576161439e+00 3.845582318480872952e-01


==> computing_surfaces/pb2/data/res_15.txt <==
1.619999999867061946e-01 7.774870659218801423e-05
2.424615384467327661e-01 9.088711021042677552e-05
3.229230769059441841e-01 1.040435108070837580e-04
4.033846153645028743e-01 1.175043231492529943e-04
4.838461538205648949e-01 1.319959162189996891e-04
5.643076922660892336e-01 1.502506720091969258e-04
6.447692306716055199e-01 1.812583435834411085e-04
7.252307689403206803e-01 2.470053367850831767e-04
8.056923067646390990e-01 3.861711122951047874e-04
8.861538431339220923e-01 6.587266869970783605e-04
9.666153744419976324e-01 1.173747311765812543e-03
1.047076886131677487e+00 2.165864711754770990e-03
1.127538309406266537e+00 4.199107357695188239e-03
1.207999307455313698e+00 8.667760390717439353e-03
1.288459346965274088e+00 1.724843669081026210e-02
1.368920022838513884e+00 2.733409919726012202e-02
1.449383637407031022e+00 3.338190173245279835e-02
1.529846523617872656e+00 3.333949518537561441e-02
1.610307879489827343e+00 3.266986473570131916e-02
1.690769410314279853e+00 3.225067011178772008e-02
1.771231013029731294e+00 3.171549100323193399e-02
1.851692572464681774e+00 3.105112281254939974e-02
1.932154082694162112e+00 3.038646340250542380e-02
2.012615568689884338e+00 2.982155744492436672e-02
2.093077049151843116e+00 2.940011994501327136e-02
2.173538530500667143e+00 2.913218177318166111e-02
2.254000009559140150e+00 2.902211278295149452e-02
2.334461476410494285e+00 2.909042514826898351e-02
2.414922915735981945e+00 2.938913395289540625e-02
2.495384307012848080e+00 3.001162753028194935e-02
2.575845624213859431e+00 3.109552524011505864e-02
2.656306834719136312e+00 3.281556331358903567e-02
2.736767892999781626e+00 3.537014502832092067e-02
2.817228714706448756e+00 3.898622502979628979e-02
2.897689109835765553e+00 4.398608480551189498e-02
2.978148665695818487e+00 5.092572097965167299e-02
3.058606539413164072e+00 6.075120702974739356e-02
3.139060933079637294e+00 7.498565487319369671e-02
3.219507636475705148e+00 9.611598000208389225e-02
3.299936394380420079e+00 1.283955371642405974e-01


==> computing_surfaces/pb2/data/res_20.txt <==
1.619999999999970630e-01 4.891084163465267257e-07
2.424615384615377012e-01 5.559374598423297781e-07
3.229230769230748144e-01 6.506762775284987908e-07
4.033846153846136762e-01 7.854246530485115809e-07
4.838461538461485412e-01 1.004134212911921453e-06
5.643076923076748574e-01 1.568786947397132983e-06
6.447692307691083036e-01 3.339641936506831740e-06
7.252307692300477004e-01 7.993206597457347051e-06
8.056923076885693646e-01 1.886761898378073264e-05
8.861538461340574546e-01 4.361781045221252185e-05
9.666153845035004855e-01 1.018722135209116481e-04
1.047076922336594995e+00 2.510365755806103004e-04
1.127538455186150923e+00 6.876311618934790541e-04
1.207999919434517233e+00 2.238312220853388643e-03
1.288460237662707897e+00 8.866694969157139575e-03
1.368918832137320019e+00 2.338094085941433420e-02
1.449380822673651981e+00 3.527141990827698664e-02
1.529845308253868774e+00 4.040164870928656532e-02
1.610309273486589809e+00 3.945910800435230292e-02
1.690771962188134747e+00 3.451593955055028140e-02
1.771233296188111206e+00 2.743284756995333085e-02
1.851693923634371464e+00 2.040329188392182858e-02
1.932154675275266964e+00 1.498049133936415860e-02
2.012615785189887152e+00 1.138401946869917192e-02
2.093077119221832039e+00 9.142427054333874051e-03
2.173538556310315784e+00 7.814026902857483178e-03
2.254000038970045416e+00 7.119696585118748602e-03
2.334461541540218121e+00 6.889788556638153962e-03
2.414923051025434475e+00 7.023887470948129812e-03
2.495384558602866676e+00 7.477031358215811482e-03
2.575846055212410946e+00 8.257829993881490513e-03
2.656307527989858919e+00 9.429450997332500251e-03
2.736768955686827542e+00 1.111173839687356647e-02
2.817230307275741641e+00 1.347467124447076711e-02
2.897691606373365758e+00 1.660059392065022649e-02
2.978153129512572050e+00 1.986156839227324819e-02
3.058614625504762596e+00 2.251194300608922935e-02
3.139075610678579764e+00 2.582343415892843219e-02
3.219535621733431885e+00 3.127584762702623894e-02
3.299989024588457553e+00 4.346005186522046426e-02


==> computing_surfaces/pb2/data/res_25.txt <==
1.619999999999997831e-01 2.649287439580880891e-08
2.424615384615352032e-01 3.190689449173743536e-08
3.229230769230734266e-01 3.737273945572042083e-08
4.033846153846154525e-01 4.298699369598266769e-08
4.838461538461537037e-01 4.909950855243235200e-08
5.643076923076931761e-01 6.009770042310121262e-08
6.447692307692235447e-01 1.131469988173858610e-07
7.252307692307239373e-01 3.258063357410197563e-07
8.056923076922969384e-01 9.645826175890309361e-07
8.861538461537438183e-01 2.755031960387685481e-06
9.666153846144844852e-01 7.931230599786196617e-06
1.047076923067066234e+00 2.454187013539420596e-05
1.127538461406218717e+00 8.785701459655692342e-05
1.207999996425759948e+00 4.070327969618162990e-04
1.288461122384281454e+00 3.517898551577560741e-03
1.449380701906642477e+00 3.715899571487027431e-02
1.690773239029784492e+00 3.449831668025109960e-02
1.771234287768888693e+00 2.329841140500179056e-02
1.851693663294762482e+00 1.229375296490027060e-02
1.932154142488409665e+00 6.104844439926324431e-03
2.012615453899235796e+00 3.535460030972161719e-03
2.093076940989473389e+00 2.525032968168818524e-03
2.173538463778284857e+00 2.226651412262655935e-03
2.253999994784416927e+00 2.289195108854061127e-03
2.334461526626432359e+00 2.568360026046604110e-03
2.414923055476640545e+00 3.034521404717821415e-03
2.495384577039123641e+00 3.726954783847035227e-03
2.575846090988579640e+00 4.692771156818654511e-03
2.656307635531214295e+00 5.706366131004525846e-03
2.736769221031434718e+00 6.127038364620880813e-03
2.817230729288549895e+00 6.348864263689030750e-03
2.897692135836821503e+00 7.444627195534011393e-03
2.978153140016218003e+00 1.074102694009486207e-02
3.058614480623460086e+00 1.717743931876391378e-02
3.139076810492844150e+00 1.793333077990900970e-02
3.219536928762886330e+00 2.190859172896345367e-02
3.299998164078306040e+00 2.738333072202112084e-02


==> computing_surfaces/pb2/data/res_5.txt <==
1.619715852770599318e-01 2.061928305759985480e-01
2.424299274833414397e-01 2.175854317655186165e-01
3.228878965224130093e-01 2.295843088045569358e-01
4.033450045237230719e-01 2.423052200726604211e-01
4.838008185951825912e-01 2.559810265696607079e-01
5.642549797594774708e-01 2.709065755951328702e-01
6.447071961875462387e-01 2.873921118121388618e-01
7.251572229159676253e-01 3.057299984769498158e-01
8.056048378962304968e-01 3.261753991904462469e-01
8.860498199150464993e-01 3.489390204179667054e-01
9.664919304577540560e-01 3.741887463070273645e-01
1.046930899481095967e+00 4.020567393417437962e-01
1.127366414038376785e+00 4.326490468816764912e-01
1.207798108347551080e+00 4.660555981926568503e-01
1.288225553892302200e+00 5.023593711116142169e-01
1.368648248300021075e+00 5.416442343195312370e-01
1.449065601944317772e+00 5.840014481739095320e-01
1.529476921424116398e+00 6.295350517441743454e-01
1.609881389256033524e+00 6.783664394928294872e-01
1.690278039276364552e+00 7.306384062920808775e-01
1.770665727387912503e+00 7.865188674591961915e-01
1.851043097422002681e+00 8.462043748127356935e-01
1.931408542056559874e+00 9.099234669097300277e-01
2.011760159007300430e+00 9.779398156504486295e-01
2.092095703200858470e+00 1.050555058208680670e+00
2.172412536482778211e+00 1.128111124526034015e+00
2.252707577738047195e+00 1.210991778785964090e+00
2.332977258134219856e+00 1.299622987645836281e+00
2.413217488338977645e+00 1.394471622341018291e+00
2.493423646457043841e+00 1.496041930681849319e+00
2.573590596115669982e+00 1.604869233804987472e+00
2.653712742404187530e+00 1.721510475211514901e+00
2.733784128182200401e+00 1.846531622760199998e+00
2.813798564146258840e+00 1.980492496676222292e+00
2.893749773277732640e+00 2.123930302782292223e+00
2.973631514741373216e+00 2.277343874031477977e+00
3.053437635440834796e+00 2.441181233616192436e+00
3.133161983362143577e+00 2.615833453969995226e+00
3.212798118063531660e+00 2.801637684969477071e+00
3.292338799490864165e+00 2.998891201014487695e+00

